Critical properties of the N\'eel/algebraic-spin-liquid transition

The algebraic spin liquid is a long-sought-after phase of matter characterized by the absence of quasiparticle excitations, a low-energy description in terms of emergent Dirac fermions and gauge fields interacting according to (2+1)D quantum electrodynamics (QED$_3$), and power-law correlations with universal exponents. The prototypical algebraic spin liquid is the Affleck-Marston $\pi$-flux phase, originally proposed as a possible ground state of the spin-1/2 Heisenberg model on the 2D square lattice. While the latter model is now known to order antiferromagnetically at zero temperature, recent sign-problem-free quantum Monte Carlo simulations of spin-1/2 fermions coupled to a compact U(1) gauge field on the square lattice have shown that quantum fluctuations can destroy N\'eel order and drive a direct quantum phase transition to the $\pi$-flux phase. We show this transition is in the universality class of the chiral Heisenberg QED$_3$-Gross-Neveu-Yukawa model with a single SU(2) doublet of four-component Dirac fermions (i.e., $N_f=1$), pointing out important differences with the corresponding putative transition on the kagome lattice. Using an $\epsilon$ expansion below four spacetime dimensions to four-loop order, and a large-$N_f$ expansion up to second order, we show the transition is continuous and compute various thermodynamic and susceptibility critical exponents at this transition, setting the stage for future numerical determinations of these quantities. As a byproduct of our analysis, we also obtain charge-density-wave and valence-bond-solid susceptibility exponents at the semimetal-N\'eel transition for interacting fermions on the honeycomb lattice.

==> chQED3GNYbetagamma.inc <==
*  
*  This file contains the \beta- and \gamma-functions
*                    for
*          QED_3 x Gross-Neveu-Yukawa (chiral Heisenberg) 
*                    at
*               four loops
*  We follow closely the notation used in the publication:
*  
*  ep=\epsilon  (d=4-ep)
*  
*  e: gauge coupling
*  g: Yukawa coupling
*  lambda: quartic scalar coupling
*  
*  N: number of fermion doublet flavours.
*  
*  z<n>: \zeta_n.
*  xi: \xi (gauge fixing parameter)
*  
*  
*  For convenience we use the loop label L.
*  The Power of L gives the respective loop order of the tagged terms.
*  For L=1 one obtains the result formulae in the publication.
*    
*  The file contains the following expressions:
*  
*  
*  
*  betae2=\beta_{e^2}
*  
*  betag2=\beta_{g^2}
*  
*  betal2=\beta_{\lambda^2}
*  
*  
*  
*  gammaA=\gamma_{A}
*  
*  gammapsi=\gamma_{\psi}
*  
*  gammaphi=\gamma_{\phi}
*  
*  gammaphi2=\gamma_{\phi^2}
*  
*  gammaMphi2=\gamma_{M^2_\phi}
*  
*  gammaMpsiS=\gamma_{\bar{\psi}\psi}
*  
*  gammaMpsiA=\gamma_{\bar{\psi}T_A\psi}
*  
*  gammaMpsiP=\gamma_{\bar{\psi}\gamma_5\psi}
*  


* S e, ep, g, L, lambda, N, xi, z3, z4, z5;
* 
* 

L betae2 = (

-(e^2*ep) 
+ (16*e^4*L*N)/3 
+ L^2*(16*e^6*N 
- 6*e^4*g^2*N) 
+ L^3*(
-9*e^6*g^2*N 
+ e^8*(
-8*N 
- (352*N^2)/9) 
+ e^4*g^4*((9*N)/2 
+ (21*N^2)/2)) 
+ L^4*(e^4*(
-150*g^4*lambda^2*N 
+ 1440*g^2*lambda^4*N 
+ g^6*((
-9*N^3)/2 
+ N*(7/24 
- (31*z3)/8) 
+ N^2*(
-397/12 
- 2*z3))) 
+ e^10*(
-184*N 
- (19712*N^3)/243 
+ N^2*(6080/27 
- (6656*z3)/9)) 
+ e^6*g^4*(N^2*(267/2 
- 216*z3) 
+ N*(
-67/4 
+ 84*z3)) 
+ e^8*g^2*((644*N^2)/3 
+ N*(
-9 
+ 216*z3)))
);
.sort
L betag2 = (

-(ep*g^2) 
+ L*(
-12*e^2*g^2 
+ g^4*(1/2 
+ 2*N)) 
+ L^2*(
-40*g^4*lambda^2 
+ 160*g^2*lambda^4 
+ g^6*(47/32 
- 3*N) 
+ e^2*g^4*(4 
+ 10*N) 
+ e^4*g^2*(
-6 
+ (80*N)/3)) 
+ L^3*(
-3520*g^2*lambda^6 
+ g^4*lambda^4*(890 
- 600*N) 
+ g^6*lambda^2*(75 
+ 150*N) 
+ e^6*g^2*(
-258 
+ (2240*N^2)/27 
+ N*(368 
- 384*z3)) 
+ g^8*(
-2731/512 
+ (19*N^2)/4 
+ N*(139/128 
- (9*z3)/8) 
+ (63*z3)/32) 
+ e^4*g^4*(301/8 
- 32*N^2 
+ N*(17/2 
- 216*z3) 
+ 54*z3) 
+ e^2*(40*g^4*lambda^2 
+ g^6*(
-61/4 
+ N*(
-29/4 
- 12*z3) 
+ (21*z3)/2))) 
+ L^4*(464000*g^2*lambda^8 
+ g^8*lambda^2*(6205/32 
+ 20*N^2 
+ N*(
-1635/2 
- 180*z3) 
- (215*z3)/2) 
+ g^4*lambda^6*(
-358000/3 
+ (14080*N)/3 
+ 26880*z3) 
+ g^6*lambda^4*(
-9745/2 
- 80*N^2 
- 3860*z3 
+ N*(
-2540 
+ 720*z3)) 
+ g^10*(
-219245/24576 
- (17*N^3)/12 
+ (1437*z3)/128 
+ N^2*(
-3971/96 
+ (7*z3)/8 
- (9*z4)/8) 
+ (63*z4)/128 
+ N*(104923/1536 
- (269*z3)/16 
+ (27*z4)/16 
- (155*z5)/8) 
+ (145*z5)/32) 
+ e^8*g^2*(1261/2 
+ N^3*(21248/81 
- (4096*z3)/9) 
+ 1344*z3 
+ N^2*(
-4864/27 
+ 2560*z3 
- 1536*z4) 
+ N*(704/3 
- 576*z3 
+ 3840*z5)) 
+ e^6*g^4*(14587/24 
+ 242*z3 
+ N^3*(
-52000/243 
+ (512*z3)/3) 
+ N^2*(
-354964/243 
+ (5312*z3)/3 
- 384*z4) 
- 162*z4 
- 1980*z5 
+ N*(4729/18 
- (7072*z3)/3 
+ 840*z4 
+ 5040*z5)) 
+ e^2*(g^6*lambda^2*(895 
+ N*(2500/3 
- 1440*z3) 
+ 360*z3) 
+ g^4*lambda^4*(
-24470/3 
+ N*(
-8040 
+ 5760*z3)) 
+ g^8*(
-37135/512 
+ (1247*z3)/32 
+ N^2*(56/3 
- 8*z3 
- 6*z4) 
- (525*z4)/32 
- (875*z5)/16 
+ N*(37781/384 
+ (299*z3)/4 
+ (111*z4)/8 
+ (85*z5)/4))) 
+ e^4*(g^4*lambda^2*(
-190 
+ (37360*N)/9 
+ 2400*z3) 
+ g^6*(
-16269/64 
- (569*z3)/2 
- 63*z4 
+ N^2*(283/2 
+ 216*z3 
- 16*z4 
- 160*z5) 
- 455*z5 
+ N*(
-16739/72 
+ (803*z3)/3 
+ 86*z4 
+ 1200*z5))))
);
.sort
L betal2 = (

-(ep*lambda^2) 
+ L*(88*lambda^4 
- (g^4*N)/4 
+ 4*g^2*lambda^2*N) 
+ L^2*(
-4416*lambda^6 
+ (g^6*N)/2 
- (3*g^4*lambda^2*N)/2 
- 176*g^2*lambda^4*N 
+ e^2*(
-(g^4*N) 
+ 20*g^2*lambda^2*N)) 
+ L^3*(8272*g^2*lambda^6*N 
+ g^6*lambda^2*((295*N^2)/4 
+ N*(
-6339/64 
- (57*z3)/4)) 
+ g^8*((
-151*N^2)/64 
+ N*(365/512 
- (3*z3)/4)) 
+ lambda^8*(385472 
+ 227328*z3) 
+ g^4*lambda^4*(
-264*N^2 
+ N*(3067/2 
+ 636*z3)) 
+ e^2*(g^4*lambda^2*N*(841/4 
- 300*z3) 
+ g^6*N*(
-17/16 
+ 6*z3) 
+ g^2*lambda^4*N*(
-2244 
+ 2112*z3)) 
+ e^4*(g^4*(29*N^2 
+ N*(131/8 
- 12*z3)) 
+ g^2*lambda^2*(
-64*N^2 
+ N*(
-119 
+ 144*z3)))) 
+ L^4*(g^2*lambda^8*N*(
-1725344/3 
- 1323008*z3 
+ 681984*z4) 
+ e^2*(g^2*lambda^6*N*(215984 
- 215808*z3) 
+ g^4*lambda^4*(N^2*(
-4378 
- 6336*z3 
+ 3168*z4) 
+ N*(
-78071/3 
+ 28240*z3 
+ 3048*z4 
- 4240*z5)) 
+ g^6*lambda^2*(N^2*(975/2 
+ 1024*z3 
- 552*z4) 
+ N*(24971/192 
+ (2223*z3)/2 
- (885*z4)/4 
- (695*z5)/2)) 
+ g^8*(N^2*(
-559/192 
- (79*z3)/2 
+ (81*z4)/4) 
+ N*(
-725/32 
- (381*z3)/16 
+ (201*z4)/16 
- (5*z5)/8))) 
+ g^4*lambda^6*(N^2*(103712/3 
+ 9472*z3) 
+ N*(
-268840 
- 24928*z3 
- 56832*z4 
- 189440*z5)) 
+ lambda^10*(
-126658816/3 
- 42524672*z3 
+ 10002432*z4 
- 60456960*z5) 
+ g^10*(N^3*(
-81/16 
+ (23*z3)/4) 
+ N*(
-80017/12288 
+ (251*z3)/128 
- (33*z4)/256 
+ (115*z5)/128) 
+ N^2*(1409/96 
- (185*z3)/16 
+ 10*z5)) 
+ g^8*lambda^2*(N^3*(1975/24 
- 134*z3) 
+ N^2*(4435/16 
+ (1283*z3)/4 
- (399*z4)/4 
- 270*z5) 
+ N*(8379/128 
+ (4775*z3)/32 
+ (411*z4)/16 
+ (495*z5)/8)) 
+ g^6*lambda^4*(N^3*(
-352 
+ 704*z3) 
+ N^2*(
-23653/2 
- 3592*z3 
+ 1272*z4) 
+ N*(1049917/96 
+ 1912*z3 
+ (945*z4)/2 
+ 6140*z5)) 
+ e^6*(g^2*lambda^2*(N^3*(
-104000/243 
+ (1024*z3)/3) 
+ N^2*(
-1000 
+ 128*z3 
+ 768*z4) 
+ N*(4651/3 
+ 928*z3 
- 432*z4 
- 1440*z5)) 
+ g^4*(N^3*(4000/243 
- (128*z3)/3) 
+ N^2*(185/3 
+ (16*z3)/3 
- 80*z4) 
+ N*(
-1471/6 
+ 12*z3 
+ 72*z4 
+ 40*z5))) 
+ e^4*(g^2*lambda^4*(N^2*(27280/3 
- (11264*z3)/3 
+ 2816*z4) 
+ N*(10538 
+ 23232*z3 
- 9504*z4 
- 21120*z5)) 
+ g^6*(N^2*(95/36 
- (158*z3)/3 
- 28*z4 
- 160*z5) 
+ N*(
-2177/64 
+ (241*z3)/2 
- (201*z4)/4 
- (145*z5)/2)) 
+ g^4*lambda^2*(N^2*(
-23467/9 
+ (6304*z3)/3 
- 112*z4 
+ 640*z5) 
+ N*(
-8193/4 
- 5022*z3 
+ 2292*z4 
+ 5160*z5))))
);
.sort
L gammaA = (
(16*e^2*L*N)/3 
+ L^2*(16*e^4*N 
- 6*e^2*g^2*N) 
+ L^3*(
-9*e^4*g^2*N 
+ e^6*(
-8*N 
- (352*N^2)/9) 
+ e^2*g^4*((9*N)/2 
+ (21*N^2)/2)) 
+ L^4*(e^2*(
-150*g^4*lambda^2*N 
+ 1440*g^2*lambda^4*N 
+ g^6*((
-9*N^3)/2 
+ N*(7/24 
- (31*z3)/8) 
+ N^2*(
-397/12 
- 2*z3))) 
+ e^8*(
-184*N 
- (19712*N^3)/243 
+ N^2*(6080/27 
- (6656*z3)/9)) 
+ e^4*g^4*(N^2*(267/2 
- 216*z3) 
+ N*(
-67/4 
+ 84*z3)) 
+ e^6*g^2*((644*N^2)/3 
+ N*(
-9 
+ 216*z3)))
);
.sort
L gammapsi = (
L^2*(
-3*e^2*g^2 
+ e^4*(
-3 
- 8*N) 
+ g^4*(
-9/64 
- (9*N)/8)) 
+ L*((3*g^2)/4 
+ e^2*(2 
- 2*xi)) 
+ L^3*(15*g^4*lambda^2 
- 165*g^2*lambda^4 
+ e^6*(3 
+ 12*N 
+ (160*N^2)/9) 
+ g^6*(
-549/1024 
+ (303*N)/128 
- (9*N^2)/16 
+ (45*z3)/64) 
+ e^4*g^2*(
-153/16 
+ (9*N)/2 
+ 9*z3) 
+ e^2*g^4*(15/4 
- (9*z3)/4 
+ N*(15/16 
+ 9*z3))) 
+ L^4*(8360*g^2*lambda^6 
+ g^6*lambda^2*(
-1465/32 
- (435*N)/4 
+ 15*z3) 
+ g^4*lambda^4*(
-2335/4 
+ 840*N 
+ 90*z3) 
+ e^2*(
-160*g^4*lambda^2 
+ 2145*g^2*lambda^4 
+ g^6*(5039/1024 
+ (969*z3)/64 
- (567*z4)/64 
+ N*(
-3953/128 
+ (9*z3)/4 
+ (9*z4)/4) 
+ N^2*(
-73/8 
- 30*z3 
+ 9*z4) 
- (225*z5)/32)) 
+ g^8*(54625/16384 
- (155*N^2)/32 
- (21*z3)/32 
+ N^3*(
-9/32 
+ (3*z3)/2) 
- (27*z4)/256 
+ N*(
-1525/1024 
- (705*z3)/128 
+ (81*z4)/64) 
- (165*z5)/64) 
+ e^4*g^4*(
-2133/128 
- (93*z3)/2 
+ (9*z4)/2 
+ N^2*(122/3 
- 20*z3 
+ 12*z4) 
+ N*(1999/12 
+ (209*z3)/2 
- 12*z4 
- 210*z5) 
+ (195*z5)/2) 
+ e^6*g^2*(
-1277/16 
- 333*z3 
+ N^2*(
-7904/81 
+ 64*z3) 
- 27*z4 
+ N*(
-43 
- 176*z3 
+ 96*z4) 
+ 390*z5) 
+ e^8*(
-1027/4 
+ (4480*N^3)/81 
+ N^2*(2432/9 
- 256*z3) 
+ N*(1840/3 
- 256*z3) 
- 800*z3 
+ 1280*z5))
);
.sort
L gammaphi = (
2*g^2*L*N 
+ L^2*(160*lambda^4 
+ 10*e^2*g^2*N 
- (7*g^4*N)/4) 
+ L^3*(
-3520*lambda^6 
+ 50*g^4*lambda^2*N 
- 600*g^2*lambda^4*N 
+ e^2*g^4*N*(41/8 
- 18*z3) 
+ g^6*((39*N^2)/8 
+ N*(
-131/128 
+ (15*z3)/8)) 
+ e^4*g^2*(
-32*N^2 
+ N*(
-119/2 
+ 72*z3))) 
+ L^4*(464000*lambda^8 
+ (14080*g^2*lambda^6*N)/3 
+ g^6*lambda^2*((
-380*N^2)/3 
+ N*(
-1495/6 
+ 40*z3)) 
+ g^4*lambda^4*(
-80*N^2 
+ N*(
-1040 
+ 720*z3)) 
+ e^2*((
-590*g^4*lambda^2*N)/3 
+ g^2*lambda^4*N*(
-8040 
+ 5760*z3) 
+ g^6*(N^2*(19 
+ 16*z3 
- 12*z4) 
+ N*(7579/384 
+ (279*z3)/4 
- (213*z4)/8 
- (75*z5)/4))) 
+ e^6*g^2*(N^3*(
-52000/243 
+ (512*z3)/3) 
+ N^2*(
-500 
+ 64*z3 
+ 384*z4) 
+ N*(4651/6 
+ 464*z3 
- 216*z4 
- 720*z5)) 
+ g^8*(N^3*(
-89/48 
- z3) 
+ N^2*(
-773/96 
- (65*z3)/8 
+ (27*z4)/8) 
+ N*(2177/192 
- (265*z3)/64 
- (9*z4)/32 
- (55*z5)/8)) 
+ e^4*g^4*(N^2*(
-1223/18 
+ (272*z3)/3 
+ 120*z4 
- 160*z5) 
+ N*(
-1105/24 
- 303*z3 
+ 90*z4 
+ 460*z5)))
);
.sort
L gammaphi2 = (

-40*L*lambda^2 
+ L^2*(960*lambda^4 
+ g^4*N 
+ 80*g^2*lambda^2*N) 
+ L^3*(
-103360*lambda^6 
- 1920*g^2*lambda^4*N 
+ g^4*lambda^2*(120*N^2 
+ N*(
-445/2 
- 180*z3)) 
+ g^6*(
-16*N^2 
+ N*(14 
- 9*z3)) 
+ e^2*(g^2*lambda^2*N*(1020 
- 960*z3) 
+ g^4*N*(
-44 
+ 60*z3))) 
+ L^4*(g^2*lambda^6*N*(556640/3 
+ 56320*z3) 
+ lambda^8*(35814400/3 
+ 1280000*z3 
+ 2273280*z4) 
+ g^4*lambda^4*(N^2*(
-7040 
- 1920*z3) 
+ N*(131860/3 
+ 20480*z3 
+ 2400*z4)) 
+ g^8*(N^3*(
-21 
+ 30*z3) 
+ N*(8669/768 
- (21*z3)/4 
- (87*z4)/8 
+ (65*z5)/16) 
+ N^2*(
-737/48 
- (55*z3)/2 
- (9*z4)/4 
+ 85*z5)) 
+ g^6*lambda^2*(N^3*(160 
- 320*z3) 
+ N^2*(4955/2 
+ 440*z3 
- 360*z4) 
+ N*(
-87865/32 
+ 1060*z3 
- (375*z4)/2 
+ 900*z5)) 
+ e^2*(g^2*lambda^4*N*(
-47040 
+ 46080*z3) 
+ g^6*(N^2*(
-365/4 
- 208*z3 
+ 120*z4) 
+ N*(1327/24 
- 422*z3 
+ 156*z4 
+ 85*z5)) 
+ g^4*lambda^2*(N^2*(1990 
+ 2880*z3 
- 1440*z4) 
+ N*(15925/3 
- 3120*z3 
- 2040*z4 
+ 1200*z5))) 
+ e^4*(g^4*(N*(4951/12 
+ 1024*z3 
- 480*z4 
- 1080*z5) 
+ N^2*(2926/9 
- 320*z3 
+ 80*z4 
- 160*z5)) 
+ g^2*lambda^2*(N^2*(
-12400/3 
+ (5120*z3)/3 
- 1280*z4) 
+ N*(
-4790 
- 10560*z3 
+ 4320*z4 
+ 9600*z5))))
);
.sort
L gammaMphi2 = (
L*(
-40*lambda^2 
- 2*g^2*N) 
+ L^2*(800*lambda^4 
- 10*e^2*g^2*N 
+ (11*g^4*N)/4 
+ 80*g^2*lambda^2*N) 
+ L^3*(
-99840*lambda^6 
- 1320*g^2*lambda^4*N 
+ g^4*lambda^2*(120*N^2 
+ N*(
-545/2 
- 180*z3)) 
+ e^4*g^2*(32*N^2 
+ N*(119/2 
- 72*z3)) 
+ g^6*((
-167*N^2)/8 
+ N*(1923/128 
- (87*z3)/8)) 
+ e^2*(g^2*lambda^2*N*(1020 
- 960*z3) 
+ g^4*N*(
-393/8 
+ 78*z3))) 
+ L^4*(g^2*lambda^6*N*(542560/3 
+ 56320*z3) 
+ lambda^8*(34422400/3 
+ 1280000*z3 
+ 2273280*z4) 
+ g^4*lambda^4*(N^2*(
-6960 
- 1920*z3) 
+ N*(134980/3 
+ 19760*z3 
+ 2400*z4)) 
+ g^8*(N^3*(
-919/48 
+ 31*z3) 
+ N*(
-13/256 
- (71*z3)/64 
- (339*z4)/32 
+ (175*z5)/16) 
+ N^2*(
-701/96 
- (155*z3)/8 
- (45*z4)/8 
+ 85*z5)) 
+ e^6*g^2*(N^3*(52000/243 
- (512*z3)/3) 
+ N^2*(500 
- 64*z3 
- 384*z4) 
+ N*(
-4651/6 
- 464*z3 
+ 216*z4 
+ 720*z5)) 
+ g^6*lambda^2*(N^3*(160 
- 320*z3) 
+ N^2*(15625/6 
+ 440*z3 
- 360*z4) 
+ N*(
-239675/96 
+ 1020*z3 
- (375*z4)/2 
+ 900*z5)) 
+ e^2*(g^2*lambda^4*N*(
-39000 
+ 40320*z3) 
+ g^6*(N^2*(
-441/4 
- 224*z3 
+ 132*z4) 
+ N*(4551/128 
- (1967*z3)/4 
+ (1461*z4)/8 
+ (415*z5)/4)) 
+ g^4*lambda^2*(N^2*(1990 
+ 2880*z3 
- 1440*z4) 
+ N*(5505 
- 3120*z3 
- 2040*z4 
+ 1200*z5))) 
+ e^4*(g^4*(N^2*(7075/18 
- (1232*z3)/3 
- 40*z4) 
+ N*(3669/8 
+ 1327*z3 
- 570*z4 
- 1540*z5)) 
+ g^2*lambda^2*(N^2*(
-12400/3 
+ (5120*z3)/3 
- 1280*z4) 
+ N*(
-4790 
- 10560*z3 
+ 4320*z4 
+ 9600*z5))))
);
.sort
L gammaMpsiS = (
(6*e^2 
- (9*g^2)/4)*L 
+ L^2*(
-18*e^2*g^2 
+ e^4*(3 
- (40*N)/3) 
+ g^4*(177/64 
+ (21*N)/8)) 
+ L^3*(
-75*g^4*lambda^2 
+ 435*g^2*lambda^4 
+ g^6*(
-2541/1024 
- (1191*N)/128 
+ (33*N^2)/16 
- (423*z3)/64) 
+ e^2*g^4*(387/8 
+ N*(411/16 
- 27*z3) 
+ (99*z3)/4) 
+ e^4*g^2*(
-981/16 
+ 90*N 
+ 189*z3) 
+ e^6*(129 
- (1120*N^2)/27 
+ N*(
-184 
+ 192*z3))) 
+ L^4*(
-20680*g^2*lambda^6 
+ g^4*lambda^4*(9145/4 
- 2090*N 
- 630*z3) 
+ g^6*lambda^2*(10705/32 
+ (1535*N)/4 
+ (315*z3)/2) 
+ e^8*(
-1261/4 
- 672*z3 
+ N^3*(
-10624/81 
+ (2048*z3)/9) 
+ N^2*(2432/27 
- 1280*z3 
+ 768*z4) 
+ N*(
-352/3 
+ 288*z3 
- 1920*z5)) 
+ e^6*g^2*(
-29697/16 
+ N^2*(8732/27 
- 256*z3) 
+ 2799*z3 
- 567*z4 
+ N*(914 
- 1736*z3 
+ 288*z4) 
- 4050*z5) 
+ g^8*(
-72177/16384 
+ (213*N^2)/32 
+ N^3*(57/32 
- (9*z3)/2) 
+ (8223*z3)/256 
- (351*z4)/256 
+ (615*z5)/64 
+ N*(19303/1024 
+ (4131*z3)/128 
- (675*z4)/64 
+ (45*z5)/4)) 
+ e^2*(
-735*g^2*lambda^4 
+ g^4*lambda^2*(
-120 
- 540*z3) 
+ g^6*(
-177913/1024 
- (21591*z3)/64 
+ N^2*(20 
+ 84*z3 
- 27*z4) 
+ (4581*z4)/64 
+ N*(
-13855/128 
+ (33*z3)/2 
+ (45*z4)/4) 
+ (2835*z5)/32)) 
+ e^4*g^4*(75981/128 
- (747*z3)/4 
+ N^2*(
-983/6 
+ 76*z3 
- 36*z4) 
- (189*z4)/2 
- (2145*z5)/2 
+ N*(53/6 
- 968*z3 
+ 168*z4 
+ 150*z5)))
);
.sort
L gammaMpsiA = (
(6*e^2 
- (9*g^2)/4)*L 
+ L^2*(
-18*e^2*g^2 
+ e^4*(3 
- (40*N)/3) 
+ g^4*(177/64 
+ (21*N)/8)) 
+ L^3*(
-75*g^4*lambda^2 
+ 435*g^2*lambda^4 
+ g^6*(
-2541/1024 
- (1191*N)/128 
+ (33*N^2)/16 
- (423*z3)/64) 
+ e^2*g^4*(387/8 
+ N*(411/16 
- 27*z3) 
+ (99*z3)/4) 
+ e^4*g^2*(
-981/16 
+ 90*N 
+ 189*z3) 
+ e^6*(129 
- (1120*N^2)/27 
+ N*(
-184 
+ 192*z3))) 
+ L^4*(
-20680*g^2*lambda^6 
+ g^4*lambda^4*(9145/4 
- 2090*N 
- 630*z3) 
+ g^6*lambda^2*(10705/32 
+ (1535*N)/4 
+ (315*z3)/2) 
+ e^8*(
-1261/4 
- 672*z3 
+ N^3*(
-10624/81 
+ (2048*z3)/9) 
+ N^2*(2432/27 
- 1280*z3 
+ 768*z4) 
+ N*(
-352/3 
+ 288*z3 
- 1920*z5)) 
+ e^6*g^2*(
-29697/16 
+ N^2*(8732/27 
- 256*z3) 
+ 2799*z3 
- 567*z4 
+ N*(914 
- 1736*z3 
+ 288*z4) 
- 4050*z5) 
+ g^8*(
-72177/16384 
+ (213*N^2)/32 
+ N^3*(57/32 
- (9*z3)/2) 
+ (8223*z3)/256 
- (351*z4)/256 
+ (615*z5)/64 
+ N*(19303/1024 
+ (4131*z3)/128 
- (675*z4)/64 
+ (45*z5)/4)) 
+ e^2*(
-735*g^2*lambda^4 
+ g^4*lambda^2*(
-120 
- 540*z3) 
+ g^6*(
-177913/1024 
- (21591*z3)/64 
+ N^2*(20 
+ 84*z3 
- 27*z4) 
+ (4581*z4)/64 
+ N*(
-12319/128 
- (39*z3)/2 
+ (45*z4)/4) 
+ (2835*z5)/32)) 
+ e^4*g^4*(75981/128 
- (747*z3)/4 
+ N^2*(
-983/6 
+ 76*z3 
- 36*z4) 
- (189*z4)/2 
- (2145*z5)/2 
+ N*(53/6 
- 968*z3 
+ 168*z4 
+ 150*z5)))
);
.sort
L gammaMpsiP = (
(6*e^2 
+ (3*g^2)/4)*L 
+ L^2*(6*e^2*g^2 
+ e^4*(3 
- (40*N)/3) 
+ g^4*(33/64 
- (3*N)/8)) 
+ L^3*(15*g^4*lambda^2 
- 105*g^2*lambda^4 
+ e^4*g^2*(39/16 
+ 12*N 
- 135*z3) 
+ g^6*(1527/1024 
+ (201*N)/128 
- (15*N^2)/16 
- (99*z3)/64) 
+ e^2*g^4*(33/4 
- (81*z3)/4 
+ N*(
-57/16 
+ 9*z3)) 
+ e^6*(129 
- (1120*N^2)/27 
+ N*(
-184 
+ 192*z3))) 
+ L^4*(3960*g^2*lambda^6 
+ g^6*lambda^2*(
-2815/32 
- (265*N)/4 
+ (75*z3)/2) 
+ g^4*lambda^4*(
-315/4 
+ 410*N 
+ 90*z3) 
+ e^8*(
-1261/4 
- 672*z3 
+ N^3*(
-10624/81 
+ (2048*z3)/9) 
+ N^2*(2432/27 
- 1280*z3 
+ 768*z4) 
+ N*(
-352/3 
+ 288*z3 
- 1920*z5)) 
+ e^4*g^4*(17325/128 
- (333*z3)/4 
+ (189*z4)/2 
+ N^2*(
-499/6 
+ 12*z3 
+ 12*z4) 
+ N*(
-587/12 
+ 358*z3 
- 108*z4 
- 210*z5) 
+ (1275*z5)/2) 
+ e^6*g^2*(7555/16 
+ (5524*N^2)/81 
- 1581*z3 
+ N*(
-578/3 
+ 536*z3 
- 288*z4) 
+ 405*z4 
+ 3510*z5) 
+ g^8*(204463/16384 
- (95*N^2)/32 
+ (2373*z3)/256 
+ N^3*(
-39/32 
+ (3*z3)/2) 
- (243*z4)/256 
- (1005*z5)/64 
+ N*(
-9373/1024 
- (417*z3)/128 
- (135*z4)/64 
+ (45*z5)/4)) 
+ e^2*(165*g^2*lambda^4 
+ g^4*lambda^2*(
-160 
+ 180*z3) 
+ g^6*(50323/1024 
+ (813*z3)/64 
+ N*(
-495/128 
+ 36*z3 
- (63*z4)/4) 
+ (441*z4)/64 
+ N^2*(
-39/4 
- 24*z3 
+ 9*z4) 
+ (975*z5)/32)))
);
.sort



==> chQED3GNYexponents.inc <==

*  
*  This file contains critical exponents
*                    for
*          QED_3 x Gross-Neveu-Yukawa (chiral Heisenberg)
*                    at
*               four loops
*  We follow closely the notation used in the publication:
*  
*  ep=\epsilon  (d=4-ep)
*  
*  N: number of fermion doublet flavours.
*  
*  z<n>: \zeta_n.
*  
*  We use the short hands:
*  X=Sqrt[1873+1782/N+488*N+16*N^2]
*  Y=4*N+1
*  Z=Sqrt[1+344*N+16*N^2]
*  
*  The file contains the following expressions:
*  
*  
*  etaphi=\eta_\phi,
*  nuinv=1/\nu
*  omega=\omega
*  
*  DeltaSing=\Delta_{\bar{\Psi}\Psi}
*  DeltaAdj=\Delta_{\bar{\Psi}T_A\Psi}
*  DeltaPseu=\Delta_{\bar{\Psi}\gamma_5\Psi}
*  
*  
*  DeltaSingO3GNY=\Delta^{O_3GNY}_{\bar{\Psi}\Psi}
*  DeltaPseuO3GNY=\Delta^{O_3GNY}_{\bar{\Psi}\gamma_5\Psi}
*  
*  


* S ep, N, X, Y, Z, z3, z4, z5;
* 
* 

L etaphi = (
ep*(1 
+ 8/Y) 
+ ep^2*(
-9585/(88*N) 
+ X*(420/(121*Y^3) 
+ 215/(484*Y^2)) 
+ 58488/(121*Y^3) 
+ 53126/(121*Y^2) 
+ 209445/(484*Y)) 
+ ep^3*(6383529/(1408*N^2) 
- 819677583/(10648*N) 
+ (
-58915/234256 
- 408544965/(968*N^2) 
+ 163263903075/(21296*N) 
- 66030612480/(14641*Y^5) 
- 155551052160/(14641*Y^4) 
- 251710291320/(14641*Y^3) 
- 63661820975/(2662*Y^2) 
- 7183624510055/(234256*Y))/X 
+ 618129936/(14641*Y^5) 
+ (72131188425/234256 
- (95337*z3)/2)/Y 
+ (55125453667/234256 
- 34788*z3)/Y^2 
+ (2380353274/14641 
- 21408*z3)/Y^3 
+ (1356784566/14641 
- 9216*z3)/Y^4 
+ (
-25515/(32*N^2) 
+ 95337/(8*N))*z3) 
+ ep^4*(
-233350875/(1408*N^3) 
+ 28094829088311/(7496192*N^2) 
- 525007821799035/(10307264*N) 
+ (24183138813595/57018794950656 
- 827496943775615/(28509397475328*N) 
+ (67890085532195*N)/14254698737664)/X^3 
+ 2631352017240/(1771561*Y^7) 
+ (16558238286900/1771561 
- (336890880*z3)/121)/Y^6 
+ (8765253/(352*N^3) 
- 1826140869/(2662*N^2) 
+ 4917269650077/(468512*N))*z3 
+ (
-18268275/113379904 
+ 839156569245/(30976*N^3) 
- 1267468185419775/(1874048*N^2) 
+ 1854180733076158265/(185530752*N) 
- 1643027002444800/(1771561*Y^7) 
+ (
-59325/322102 
- 1811087505/(704*N^3) 
+ 152112152205/(2662*N^2) 
- 88857805636665/(117128*N))*z3 
+ (
-46794962088000/14641 
+ (13005619200*z3)/121)/Y^6 
+ (
-12566874450383100/1771561 
+ (58845123993600*z3)/161051)/Y^5 
+ (
-630638910871761945/49603708 
+ (126533549975040*z3)/161051)/Y^4 
+ (
-111484925277349323615/5555615296 
+ (220743669167520*z3)/161051)/Y^3 
+ (
-4947480937325676493885/169698794496 
+ (341473210293900*z3)/161051)/Y^2 
+ (
-8357677631020872895989035/209068914819072 
+ (3909743410923315*z3)/1288408)/Y)/X 
+ (
-76545/(128*N^2) 
+ 286011/(32*N))*z4 
+ (
-1279395/(256*N^3) 
+ 8440605/(64*N^2) 
- 28598805/(16*N))*z5 
+ (97057904604313/3543122 
- (1210494814080*z3)/161051 
+ 614400*z5)/Y^5 
+ (394401118737185/7086244 
- (2225120414996*z3)/161051 
- 6912*z4 
+ 1761280*z5)/Y^4 
+ (2676276228959141/28344976 
- (3482531498153*z3)/161051 
- 16056*z4 
+ 3247280*z5)/Y^3 
+ (8150700758544423/56689952 
- (9987130007595*z3)/322102 
- 26091*z4 
+ 5039550*z5)/Y^2 
+ (23100344017985325/113379904 
- (54089963336731*z3)/1288408 
- (286011*z4)/8 
+ (28598805*z5)/4)/Y)
);
.sort
L nuinv = (
2 
+ ep^2*(
-205/2662 
- 49329/(484*N) 
+ (97645/5324 
+ 23085/(4*N^2) 
- 61638705/(968*N) 
+ (410*N)/1331 
+ 111807360/(1331*Y^3) 
+ 222354600/(1331*Y^2) 
+ 339721270/(1331*Y))/X 
+ 354672/(1331*Y^3) 
+ 514260/(1331*Y^2) 
+ 2169715/(5324*Y)) 
+ ep*(
-17/22 
- 48/(11*Y) 
- (5*X)/(22*Y)) 
+ ep^3*(
-24405/644204 
+ 64024425/(7744*N^2) 
- 9060710895/(58564*N) 
+ (30758746939055/23140744704 
+ 15980226514205/(11570372352*N) 
+ (1844478824455*N)/5785186176)/X^3 
+ 16925786784/(161051*Y^5) 
+ (144971253831/234256 
- (284871231*z3)/14641)/Y 
+ (1253845344825/2576816 
- (111324600*z3)/14641)/Y^2 
+ (
-1110/14641 
- 133407/(176*N^2) 
+ 6471819/(1331*N))*z3 
+ (114224342695/322102 
+ (29458752*z3)/14641)/Y^3 
+ (36369803556/161051 
+ (55296*z3)/11)/Y^4 
+ (11467525/2576816 
- 26954775/(128*N^3) 
+ 626087023065/(170368*N^2) 
- 1424600357995/(34848*N) 
+ (24405*N)/161051 
+ 1434641967360/(161051*Y^5) 
+ (13874724542358930545/84849397248 
- (245653108620*z3)/14641)/Y 
+ (13223045635431505/126263984 
- (141231502560*z3)/14641)/Y^2 
+ (133985598674415/2254714 
- (66754736640*z3)/14641)/Y^3 
+ (4456109054160/161051 
- (15482880*z3)/11)/Y^4 
+ (178905/14641 
+ 1038825/(32*N^3) 
- 1724732595/(3872*N^2) 
+ 11166340995/(2662*N) 
+ (4440*N)/14641)*z3)/X) 
+ ep^4*(
-2404375/155897368 
- 9225133173/(15488*N^3) 
+ 631724413171761/(41229056*N^2) 
- 52462707551136963/(226759808*N) 
+ (
-342585944255464673355/(143986855936*N^3) 
- 2081992099895654865595/(863921135616*N^2) 
- 120850249730484306115/(215980283904*N))/X^5 
+ 497657826160560/(19487171*Y^7) 
+ (1580685216452280/19487171 
- (2042910720*z3)/1331)/Y^6 
+ (180705/3543122 
+ 348800985/(3872*N^3) 
- 805892443749/(468512*N^2) 
+ 53419194097443/(2576816*N))*z3 
+ (9272989778845496905/3193052517236736 
+ 946357699171857090235/(709567226052608*N^2) 
- 633073729574580121055/(12772210068946944*N) 
+ (
-3598401094165/2249794624 
- 5120400295225/(1124897312*N^2) 
- 49307407651445/(8999178496*N))*z3)/X^3 
+ (
-1665/29282 
- 400221/(704*N^2) 
+ 19415457/(5324*N))*z4 
+ (1154179567463326755/1247178944 
- (587611066986161*z3)/7086244 
- (854613693*z4)/58564 
- (4786559146015*z5)/322102)/Y 
+ (13256640110105773/19487171 
- (71378353134885*z3)/1288408 
- (83493450*z4)/14641 
- (1579142693940*z5)/161051)/Y^2 
+ (147553523207652477/311794736 
- (59585590527224*z3)/1771561 
+ (22094064*z4)/14641 
- (888865317920*z5)/161051)/Y^3 
+ (47444549810212543/155897368 
- (31125909921704*z3)/1771561 
+ (41472*z4)/11 
- (352222023680*z5)/161051)/Y^4 
+ (6765808050177933/38974342 
- (12430048027392*z3)/1771561 
- (3686400*z5)/11)/Y^5 
+ (
-36900/161051 
+ 16340535/(1408*N^3) 
- 13460987835/(42592*N^2) 
+ 435140705565/(117128*N))*z5 
+ X*(48542805/(11264*N^3) 
- 29059666638905/(269862912*N^2) 
+ 8395464555459423235/(5289852801024*N) 
- 5312065998375/(38974342*Y^7) 
+ (
-878985/(1408*N^3) 
+ 15786567415/(1022208*N^2) 
- 4806114841551695/(20037321216*N))*z3 
+ (
-2075689529174025/4365126304 
+ (119793600*z3)/1331)/Y^6 
+ (38475/(2816*N^2) 
- 137544395/(681472*N))*z4 
+ (
-13185963050456373917398090645/2077067890252427821056 
+ (1053084249432212126075*z3)/1097611802800128 
+ (2076140171085*z4)/2571193856 
- (80057261769913525*z5)/890918671104)/Y 
+ (
-1021186212750261934585925/220776774048940032 
+ (3490455896997231355*z3)/4900052691072 
+ (13542988425*z4)/22957088 
- (553699803312025*z5)/7954630992)/Y^2 
+ (
-14618867582617708175435/4599516126019584 
+ (2806134209229655*z3)/5555615296 
+ (77912325*z4)/204974 
- (428578806925*z5)/7891499)/Y^3 
+ (
-164840108520834124855/82134216536064 
+ (87659789352095*z3)/260419467 
+ (2160*z4)/11 
- (134338866400*z5)/3382071)/Y^4 
+ (
-271516667873688235/244447073024 
+ (2490098429460*z3)/12400927 
- (192000*z5)/11)/Y^5 
+ (43875/(512*N^3) 
- 470032975/(371712*N^2) 
+ 163686107976725/(7286298624*N))*z5) 
+ (235254446897828987945885/5098257548801413742592 
+ 292645295574901984816775/(2549128774400706871296*N) 
+ (2013118919734684922245*N)/1274564387200353435648 
+ (57376699311093485/2694138061418496 
+ 61419540784774355/(1347069030709248*N) 
+ (613440016226965*N)/673534515354624)*z3 
+ (
-1659432695/233744896 
- 2588793565/(233744896*N) 
- (15814675*N)/58436224)*z4 
+ (
-6963348007675/273350046816 
- 963310388245925/(17494402996224*N) 
- (967211458475*N)/1093400187264)*z5)/X)
);
.sort
L omega = (
ep 
+ ep^2*(
-9/(2*N) 
+ 18/Y) 
+ ep^3*(5/1936 
+ 8883/(64*N^2) 
- 16347/(11*N) 
+ X*(
-405/(88*N) 
+ 1785/(121*Y^3) 
+ 3205/(176*Y^2) 
+ 35635/(1936*Y)) 
+ 248574/(121*Y^3) 
+ 924819/(242*Y^2) 
+ 11514781/(1936*Y)) 
+ ep^4*(
-47735/4216608 
- 4370355/(512*N^3) 
+ 8348393259/(61952*N^2) 
- 241175063801/(170368*N) 
- (25*N)/1054152 
+ (
-9728516555/44879020032 
- 3658273755/(7479836672*N) 
- (31745985*N)/3739918336)/X 
+ X*(25/4216608 
+ 76545/(176*N^2) 
- 672626145/(85184*N) 
+ 75400780/(14641*Y^5) 
+ 3873948625/(351384*Y^4) 
+ 696439821515/(39355008*Y^3) 
+ 162824971634975/(6611641344*Y^2) 
+ 46777088953089955/(1481007661056*Y)) 
+ 3794630996/(14641*Y^5) 
+ (5969077659059/1054152 
- (6366681*z3)/8)/Y 
+ (9856412484209/2811072 
- 447705*z3)/Y^2 
+ (83253150608/43923 
- 200232*z3)/Y^3 
+ (24165147739/29282 
- 57600*z3)/Y^4 
+ (98415/(64*N^3) 
- 2786589/(128*N^2) 
+ 6366681/(32*N))*z3)
);
.sort
L DeltaSing = (
3 
+ ep^2*(
-297/(2*N^2) 
+ 291615/(176*N) 
+ X*(405/(88*N) 
- 1890/(121*Y^3) 
- 17775/(968*Y^2) 
- 405/(22*Y)) 
- 263196/(121*Y^3) 
- 521019/(121*Y^2) 
- 6416301/(968*Y)) 
+ ep*(
-1 
+ 9/N 
- 36/Y) 
+ ep^3*(753867/(128*N^3) 
- 3002692923/(30976*N^2) 
+ 22062963581/(21296*N) 
+ (
-17565/468512 
- 16828965/(32*N^3) 
+ 71681368365/(7744*N^2) 
- 4397362501005/(42592*N) 
+ 297137756160/(14641*Y^5) 
+ 1014779586240/(14641*Y^4) 
+ 2202054362460/(14641*Y^3) 
+ 1410181252695/(5324*Y^2) 
+ 193483944787455/(468512*Y))/X 
- 2781584712/(14641*Y^5) 
+ (
-2187/(4*N^3) 
+ 602073/(64*N^2) 
- 1539297/(16*N))*z3 
+ (
-9110562291/14641 
+ 41472*z3)/Y^4 
+ (
-20778117897/14641 
+ 119376*z3)/Y^3 
+ (
-1214891376219/468512 
+ 234306*z3)/Y^2 
+ (
-1941540748281/468512 
+ (1539297*z3)/4)/Y) 
+ ep^4*(
-14365593/(64*N^4) 
+ 55299151035/(11264*N^3) 
- 978797179326267/(14992384*N^2) 
+ 1267060948539029/(1874048*N) 
+ (1355920912504525/114037589901312 
+ 1349932301441335/(57018794950656*N) 
+ (18912804637445*N)/28509397475328)/X^3 
- 11841084077580/(1771561*Y^7) 
+ (3646215/(256*N^4) 
- 353042955/(704*N^3) 
+ 91779351075/(10648*N^2) 
- 807263947467/(7744*N))*z3 
+ (
-88119059480010/1771561 
+ (1516008960*z3)/121)/Y^6 
+ (
-5887965/226759808 
+ 4384093005/(128*N^4) 
- 1138547771437995/(1362944*N^3) 
+ 45549170536318695/(3748096*N^2) 
- 50470319812769046265/(371061504*N) 
+ 7393621511001600/(1771561*Y^7) 
+ (75831274186958616937705665/139379276546048 
- (76690089660361995*z3)/2576816)/Y 
+ (39553660309608113122455/113132529664 
- (2968474651585110*z3)/161051)/Y^2 
+ (2318285918440224173655/11111230592 
- (1676881595250000*z3)/161051)/Y^3 
+ (11146912346571475905/99207416 
- (825940904958720*z3)/161051)/Y^4 
+ (92130158113339950/1771561 
- (323411394539520*z3)/161051)/Y^5 
+ (3032178321967200/161051 
- (58525286400*z3)/121)/Y^6 
+ (
-4995/161051 
- 71744535/(32*N^4) 
+ 1601985602835/(30976*N^3) 
- 60319207805445/(85184*N^2) 
+ 3485913165540405/(468512*N))*z3)/X 
+ (
-6561/(16*N^3) 
+ 1806219/(256*N^2) 
- 4617891/(64*N))*z4 
+ (
-613257499040941485/226759808 
+ (1074468314158497*z3)/2576816 
+ (4617891*z4)/16 
- (662799645*z5)/8)/Y 
+ (
-188194290326635215/113379904 
+ (179774691115671*z3)/644204 
+ (351459*z4)/2 
- 48896055*z5)/Y^2 
+ (
-52691836924986357/56689952 
+ (55803538231785*z3)/322102 
+ 89532*z4 
- 25418520*z5)/Y^3 
+ (
-6460143931227153/14172488 
+ (15440445105882*z3)/161051 
+ 31104*z4 
- 10629120*z5)/Y^4 
+ (
-1286015904062145/7086244 
+ (6984470075328*z3)/161051 
- 2764800*z5)/Y^5 
+ (
-448335/(64*N^4) 
+ 83811915/(512*N^3) 
- 271631205/(128*N^2) 
+ 662799645/(32*N))*z5)
);
.sort
L DeltaAdj = (
3 
+ ep^2*(
-297/(2*N^2) 
+ 291615/(176*N) 
+ X*(405/(88*N) 
- 1890/(121*Y^3) 
- 17775/(968*Y^2) 
- 405/(22*Y)) 
- 263196/(121*Y^3) 
- 521019/(121*Y^2) 
- 6416301/(968*Y)) 
+ ep*(
-1 
+ 9/N 
- 36/Y) 
+ ep^3*(753867/(128*N^3) 
- 3002692923/(30976*N^2) 
+ 22062963581/(21296*N) 
+ (
-17565/468512 
- 16828965/(32*N^3) 
+ 71681368365/(7744*N^2) 
- 4397362501005/(42592*N) 
+ 297137756160/(14641*Y^5) 
+ 1014779586240/(14641*Y^4) 
+ 2202054362460/(14641*Y^3) 
+ 1410181252695/(5324*Y^2) 
+ 193483944787455/(468512*Y))/X 
- 2781584712/(14641*Y^5) 
+ (
-2187/(4*N^3) 
+ 602073/(64*N^2) 
- 1539297/(16*N))*z3 
+ (
-9110562291/14641 
+ 41472*z3)/Y^4 
+ (
-20778117897/14641 
+ 119376*z3)/Y^3 
+ (
-1214891376219/468512 
+ 234306*z3)/Y^2 
+ (
-1941540748281/468512 
+ (1539297*z3)/4)/Y) 
+ ep^4*(
-14365593/(64*N^4) 
+ 55296841563/(11264*N^3) 
- 978764390982459/(14992384*N^2) 
+ 1267029981769877/(1874048*N) 
+ (1355920912504525/114037589901312 
+ 1349932301441335/(57018794950656*N) 
+ (18912804637445*N)/28509397475328)/X^3 
- 11841084077580/(1771561*Y^7) 
+ (3646215/(256*N^4) 
- 352609929/(704*N^3) 
+ 91709489547/(10648*N^2) 
- 806880061899/(7744*N))*z3 
+ (
-88119059480010/1771561 
+ (1516008960*z3)/121)/Y^6 
+ (
-5887965/226759808 
+ 4384093005/(128*N^4) 
- 1138547771437995/(1362944*N^3) 
+ 45549170536318695/(3748096*N^2) 
- 50470319812769046265/(371061504*N) 
+ 7393621511001600/(1771561*Y^7) 
+ (75831274186958616937705665/139379276546048 
- (76690089660361995*z3)/2576816)/Y 
+ (39553660309608113122455/113132529664 
- (2968474651585110*z3)/161051)/Y^2 
+ (2318285918440224173655/11111230592 
- (1676881595250000*z3)/161051)/Y^3 
+ (11146912346571475905/99207416 
- (825940904958720*z3)/161051)/Y^4 
+ (92130158113339950/1771561 
- (323411394539520*z3)/161051)/Y^5 
+ (3032178321967200/161051 
- (58525286400*z3)/121)/Y^6 
+ (
-4995/161051 
- 71744535/(32*N^4) 
+ 1601985602835/(30976*N^3) 
- 60319207805445/(85184*N^2) 
+ 3485913165540405/(468512*N))*z3)/X 
+ (
-6561/(16*N^3) 
+ 1806219/(256*N^2) 
- 4617891/(64*N))*z4 
+ (
-613242511124671917/226759808 
+ (1073957362467489*z3)/2576816 
+ (4617891*z4)/16 
- (662799645*z5)/8)/Y 
+ (
-188190763758101199/113379904 
+ (179714579152023*z3)/644204 
+ (351459*z4)/2 
- 48896055*z5)/Y^2 
+ (
-52691314470388725/56689952 
+ (55794632755689*z3)/322102 
+ 89532*z4 
- 25418520*z5)/Y^3 
+ (
-6460143931227153/14172488 
+ (15440445105882*z3)/161051 
+ 31104*z4 
- 10629120*z5)/Y^4 
+ (
-1286015904062145/7086244 
+ (6984470075328*z3)/161051 
- 2764800*z5)/Y^5 
+ (
-448335/(64*N^4) 
+ 83811915/(512*N^3) 
- 271631205/(128*N^2) 
+ 662799645/(32*N))*z5)
);
.sort
L DeltaPseu = (
3 
+ ep*(
-1 
- 9/(2*N) 
+ 12/Y) 
+ ep^2*(27/(2*N^2) 
- 57693/(176*N) 
+ X*(
-135/(88*N) 
+ 630/(121*Y^3) 
+ 5925/(968*Y^2) 
+ 135/(22*Y)) 
+ 87732/(121*Y^3) 
+ 133017/(121*Y^2) 
+ 1271439/(968*Y)) 
+ ep^3*(
-371871/(256*N^3) 
+ 718037217/(30976*N^2) 
- 10637460881/(42592*N) 
+ (3435/468512 
+ 3969405/(32*N^3) 
- 18613821465/(7744*N^2) 
+ 301181654115/(10648*N) 
- 99045918720/(14641*Y^5) 
- 315310363200/(14641*Y^4) 
- 646523156340/(14641*Y^3) 
- 397610168925/(5324*Y^2) 
- 53007969945525/(468512*Y))/X 
+ 927194904/(14641*Y^5) 
+ (468049007379/468512 
- (986283*z3)/4)/Y 
+ (294297614121/468512 
- 132246*z3)/Y^2 
+ (5132762187/14641 
- 55152*z3)/Y^3 
+ (2442382065/14641 
- 13824*z3)/Y^4 
+ (37179/(64*N^3) 
- 457407/(64*N^2) 
+ 986283/(16*N))*z3) 
+ ep^4*(20473641/(512*N^4) 
- 120236691303/(123904*N^3) 
+ 204056409422277/(14992384*N^2) 
- 6197960793833/(42592*N) 
+ (
-1355920912504525/342112769703936 
- 1349932301441335/(171056384851968*N) 
- (18912804637445*N)/85528192425984)/X^3 
+ 3947028025860/(1771561*Y^7) 
+ (21519678989790/1771561 
- (505336320*z3)/121)/Y^6 
+ (
-1991385/(128*N^4) 
+ 520411635/(1408*N^3) 
- 221980854483/(42592*N^2) 
+ 433503713565/(7744*N))*z3 
+ (2516835/226759808 
- 267590385/(32*N^4) 
+ 288533124822285/(1362944*N^3) 
- 2971267441364985/(937024*N^2) 
+ 40467697601730065995/(1113184512*N) 
- 2464540503667200/(1771561*Y^7) 
+ (1665/161051 
+ 50486895/(32*N^4) 
- 982514871225/(30976*N^3) 
+ 33645878845515/(85184*N^2) 
- 1814347078008885/(468512*N))*z3 
+ (
-934460749908000/161051 
+ (19508428800*z3)/121)/Y^6 
+ (
-26924209317237690/1771561 
+ (125114277335040*z3)/161051)/Y^5 
+ (
-3146005918636692075/99207416 
+ (357122822088960*z3)/161051)/Y^4 
+ (
-638787693303597970845/11111230592 
+ (786084119725680*z3)/161051)/Y^3 
+ (
-10711045325375517402845/113132529664 
+ (1476939424522770*z3)/161051)/Y^2 
+ (
-20267469963231100680517355/139379276546048 
+ (39915635722273305*z3)/2576816)/Y)/X 
+ (111537/(256*N^3) 
- 1372221/(256*N^2) 
+ 2958849/(64*N))*z4 
+ (3160215/(512*N^4) 
- 61910325/(512*N^3) 
+ 176988375/(128*N^2) 
- 394745535/(32*N))*z5 
+ (302700690834411/7086244 
- (2651881787712*z3)/161051 
+ 921600*z5)/Y^5 
+ (1485949845523899/14172488 
- (6561723830814*z3)/161051 
- 10368*z4 
+ 4608000*z5)/Y^4 
+ (11827892561797143/56689952 
- (26024202762867*z3)/322102 
- 41364*z4 
+ 12835080*z5)/Y^3 
+ (41305061440651707/113379904 
- (90528982703325*z3)/644204 
- (198369*z4)/2 
+ 27219645*z5)/Y^2 
+ (131991773279081175/226759808 
- (576993446646879*z3)/2576816 
- (2958849*z4)/16 
+ (394745535*z5)/8)/Y)
);
.sort
L DeltaSingO3GNY = (
3 
+ ep*(
-1 
+ 9/(2*Y)) 
+ ep^2*(
-1293/(484*Y) 
+ (2241/1936 
+ (45*Z)/968)/Y^2 
+ (
-65799/1936 
+ (945*Z)/484)/Y^3) 
+ ep^3*((387441/937024 
- 154128015/(468512*Z))/Y^2 
+ (
-116397/117128 
- 3632715/(468512*Z))/Y 
+ (347698089/937024 
+ 145086795/(29282*Z))/Y^5 
- 17565/(468512*Z) 
+ (9162909/58564 
- 565556985/(117128*Z) 
- 81*z3)/Y^4 
+ (17949633/234256 
+ 37846575/(234256*Z) 
+ 63*z3)/Y^3) 
+ ep^4*((
-2960271019395/1814078464 
- 14440667013675/(113379904*Z))/Y^7 
- 1521439335/(24285184*Z^3) 
- (15027465*N)/(6071296*Z^3) 
- 5887965/(226759808*Z) 
- (4995*z3)/(161051*Z) 
+ (
-41714019/226759808 
+ 13191219577245/(177779689472*Z) 
+ (
-117027/1288408 
- 115088265/(644204*Z))*z3)/Y^2 
+ (
-23772753/56689952 
- 294001853895/(355559378944*Z) 
+ (1489419/1288408 
- 2954835/(644204*Z))*z3)/Y 
+ (
-15761393184645/1814078464 
+ 23735236258125/(226759808*Z) 
+ (2960955/968 
+ 1786050/(121*Z))*z3)/Y^6 
+ (189964538811/1814078464 
+ 4149611623125/(453519616*Z) 
+ (
-16938556893/5153632 
- 4202635185/(161051*Z))*z3 
- 675*z5)/Y^5 
+ (2845560117/113379904 
+ 520905097755/(1814078464*Z) 
+ (
-371546397/5153632 
- 279130725/(322102*Z))*z3 
+ (189*z4)/4 
- 45*z5)/Y^3 
+ (
-2113421163603/1814078464 
+ 92597593958235/(6349274624*Z) 
+ (1127638671/2576816 
+ 1988435655/(161051*Z))*z3 
- (243*z4)/4 
+ 240*z5)/Y^4)
);
.sort
L DeltaPseuO3GNY = (
3 
+ ep*(
-1 
- 3/(2*Y)) 
+ ep^2*(189/(484*Y) 
+ (21933/1936 
- (315*Z)/484)/Y^3 
+ (
-10911/1936 
- (15*Z)/968)/Y^2) 
+ ep^3*((
-115899363/937024 
- 48362265/(29282*Z))/Y^5 
+ (54045/117128 
+ 855165/(468512*Z))/Y 
+ (203361/937024 
+ 36638205/(468512*Z))/Y^2 
+ 3435/(468512*Z) 
+ (
-11236305/234256 
- 95858685/(234256*Z) 
+ 9*z3)/Y^3 
+ (6360039/234256 
+ 233342235/(117128*Z) 
+ 27*z3)/Y^4) 
+ ep^4*((986757006465/1814078464 
+ 4813555671225/(113379904*Z))/Y^7 
+ 507146445/(24285184*Z^3) 
+ (5009155*N)/(6071296*Z^3) 
+ 2516835/(226759808*Z) 
+ (1665*z3)/(161051*Z) 
+ (3290462518995/1814078464 
- 11188772495775/(226759808*Z) 
+ (
-986985/968 
- 595350/(121*Z))*z3)/Y^6 
+ (16643511/56689952 
+ 397717734125/(355559378944*Z) 
+ (
-496473/1288408 
+ 241245/(161051*Z))*z3)/Y 
+ (703469637/226759808 
+ 5622901707905/(177779689472*Z) 
+ (78939/1288408 
+ 34689195/(644204*Z))*z3)/Y^2 
+ (339111963/56689952 
+ 870219528615/(1814078464*Z) 
+ (
-19675593/5153632 
+ 22607055/(322102*Z))*z3 
+ (27*z4)/4 
- 45*z5)/Y^3 
+ (
-106255638723/1814078464 
- 45247566270105/(6349274624*Z) 
+ (
-666468801/2576816 
- 92611485/(161051*Z))*z3 
+ (81*z4)/4 
+ 180*z5)/Y^4 
+ (59117780127/1814078464 
+ 5966283495465/(453519616*Z) 
+ (3117083319/5153632 
+ 872604495/(161051*Z))*z3 
+ 225*z5)/Y^5)
);
.sort


